Comments on "First Results of the Phase II SIMPLE Dark Matter Search"

The SIMPLE Collaboration has reported results from their superheated C2ClF5 droplet detectors, including a description of acoustic discrimination between \alpha decays and nuclear recoils. Our concern is that the events in the neutron calibration data and the events identified as neutrons in the physics data are not drawn from the same parent distribution. This fact calls into question the identification of the background events as neutrons, the use of the calibration data to define the acceptance of WIMP-induced nuclear recoils, and the observation of discrimination against \alpha's.

==> data/SIMPLE_lnA2_alpha_run.txt <==
468.6337 10.0424
549.7957 10.1487
498.0481 10.0282
586.8361 10.0127
488.2433 10.5963
462.0971 10.1507
483.8856 10.5829
469.1784 10.7048
469.1784 9.7179
451.2029 11.0434
461.0077 11.0431
516.5683 10.785
508.9424 10.8798
511.1212 10.9879
488.2433 11.4211
487.1539 11.6375
478.9832 12.7058
504.0399 12.7187
518.2025 11.5421
510.5765 11.9885
506.2187 12.0832
551.9746 10.5002
532.9097 11.3931
555.7875 10.6082
532.9097 11.5283
530.7308 11.6905
533.4544 12.3125
535.6332 12.6234
550.3404 12.7042
567.7711 12.8931
577.0313 12.8388
628.2342 12.8918
638.5836 13.1349
689.7867 12.4847
660.9169 11.7417
584.1126 10.6077
576.4866 11.0676
584.1126 11.0539
628.7789 10.7013
621.153 11.2964
601.5433 11.6619
595.0068 11.4863
618.4294 11.7968
621.153 11.8643
705.5833 10.8889
743.713 10.55


==> data/SIMPLE_lnA2_distribution.txt <==
2.5617 8.8144e-3
2.5835 8.8129e-3
2.6051 8.8114e-3
2.6267 8.8099e-3
2.6482 8.8084e-3
2.6699 8.8068e-3
2.6915 8.8053e-3
2.713 8.8038e-3
2.7348 8.8023e-3
2.7564 8.8008e-3
2.778 8.7992e-3
2.7995 8.7977e-3
2.8212 8.7962e-3
2.8428 8.7947e-3
2.8643 8.7932e-3
2.886 8.7916e-3
2.9077 8.7901e-3
2.9293 8.7886e-3
2.9508 8.7871e-3
2.9725 8.7856e-3
2.9941 8.7841e-3
3.0157 8.7825e-3
3.0373 8.781e-3
3.0589 0.0107
3.0805 0.0107
3.1022 0.0107
3.1238 0.0107
3.1454 0.0107
3.167 0.0107
3.1886 0.0107
3.2102 0.0127
3.2318 0.0127
3.2534 0.0127
3.275 0.0127
3.2966 0.0147
3.3183 0.0147
3.3399 0.0147
3.3615 0.0147
3.3831 0.0166
3.4047 0.0166
3.4263 0.0186
3.4479 0.0186
3.4695 0.0206
3.491 0.0206
3.5127 0.0225
3.5343 0.0225
3.5558 0.0245
3.5775 0.0245
3.5991 0.0264
3.6207 0.0284
3.6423 0.0304
3.6639 0.0304
3.6855 0.0323
3.7071 0.0343
3.7287 0.0363
3.7503 0.0382
3.7719 0.0402
3.7934 0.0422
3.7934 0.0441
3.815 0.0461
3.8366 0.0481
3.8582 0.05
3.8798 0.052
3.8798 0.054
3.8798 0.0559
3.8797 0.0579
3.9013 0.0599
3.9013 0.0618
3.9229 0.0638
3.9229 0.0658
3.9445 0.0677
3.9444 0.0697
3.966 0.0717
3.966 0.0735
3.9876 0.0756
3.9876 0.0776
4.0092 0.0795
4.0092 0.0815
4.0307 0.0835
4.0307 0.0854
4.0523 0.0874
4.0523 0.0894
4.0739 0.0913
4.0739 0.0933
4.0955 0.0953
4.0954 0.0972
4.0954 0.0992
4.117 0.1012
4.117 0.1031
4.1386 0.1051
4.1386 0.1071
4.1385 0.109
4.1601 0.111
4.1601 0.113
4.1601 0.1149
4.1817 0.1169
4.1817 0.1189
4.2032 0.1208
4.2032 0.1228
4.2032 0.1248
4.2248 0.1267
4.2248 0.1287
4.2248 0.1307
4.2463 0.1327
4.2463 0.1346
4.2463 0.1366
4.2679 0.1386
4.2679 0.1405
4.2679 0.1425
4.2678 0.1445
4.2894 0.1464
4.2894 0.1484
4.2894 0.1504
4.2894 0.1522
4.311 0.1543
4.3109 0.1562
4.3109 0.1582
4.3325 0.1602
4.3325 0.1622
4.3325 0.1641
4.3324 0.1661
4.354 0.1681
4.354 0.17
4.354 0.172
4.3756 0.174
4.3756 0.1759
4.3755 0.1779
4.3755 0.1799
4.3755 0.1818
4.3971 0.1838
4.3971 0.1858
4.4187 0.1877
4.4186 0.1897
4.4186 0.1917
4.4186 0.1936
4.4186 0.1956
4.4402 0.1976
4.4401 0.1995
4.4401 0.2015
4.4401 0.2035
4.4401 0.2054
4.4617 0.2074
4.4617 0.2094
4.4616 0.2113
4.4616 0.2133
4.4616 0.2153
4.4832 0.2172
4.4832 0.2192
4.483 0.2212
4.483 0.2231
4.483 0.2251
4.5047 0.2271
4.5047 0.229
4.5046 0.231
4.5046 0.233
4.5046 0.2349
4.5262 0.2368
4.5262 0.2389
4.5262 0.2408
4.5261 0.2428
4.5476 0.2448
4.5476 0.2467
4.5476 0.2487
4.5476 0.2507
4.5476 0.2526
4.5692 0.2546
4.5692 0.2566
4.5692 0.2586
4.5692 0.2605
4.5691 0.2625
4.5907 0.2645
4.5907 0.2664
4.5907 0.2684
4.5907 0.2704
4.5907 0.2723
4.6122 0.2743
4.6122 0.2763
4.6122 0.2782
4.6122 0.2802
4.6122 0.2822
4.612 0.2841
4.6337 0.2861
4.6337 0.2881
4.6337 0.29
4.6337 0.292
4.6336 0.294
4.6552 0.2959
4.6552 0.2979
4.6552 0.2999
4.6552 0.3018
4.6552 0.3038
4.6551 0.3058
4.6766 0.3077
4.6766 0.3096
4.6766 0.3117
4.6766 0.3136
4.6766 0.3155
4.6982 0.3176
4.6982 0.3195
4.6982 0.3215
4.6982 0.3235
4.6981 0.3254
4.6981 0.3274
4.7197 0.3294
4.7197 0.3313
4.7197 0.3333
4.7196 0.3353
4.7196 0.3372
4.7412 0.3392
4.7412 0.3412
4.7412 0.3431
4.7412 0.3451
4.741 0.3471
4.741 0.349
4.7627 0.351
4.7627 0.353
4.7627 0.3549
4.7626 0.3569
4.7842 0.3589
4.7842 0.3608
4.7842 0.3628
4.7842 0.3648
4.7841 0.3667
4.7841 0.3687
4.7841 0.3707
4.7841 0.3727
4.7841 0.3746
4.8056 0.3766
4.8056 0.3786
4.8056 0.3805
4.8056 0.3825
4.8056 0.3845
4.8056 0.3864
4.8271 0.3884
4.8271 0.3904
4.8271 0.3923
4.8271 0.3942
4.8271 0.3963
4.827 0.3982
4.827 0.4002
4.8486 0.4022
4.8486 0.4041
4.8486 0.4061
4.8485 0.4081
4.87 0.41
4.87 0.412
4.87 0.414
4.87 0.4159
4.87 0.4179
4.87 0.4199
4.8916 0.4218
4.8916 0.4238
4.8916 0.4258
4.8916 0.4277
4.8915 0.4297
4.8915 0.4317
4.8915 0.4336
4.8915 0.4356
4.8915 0.4376
4.913 0.4395
4.913 0.4415
4.913 0.4435
4.913 0.4454
4.913 0.4474
4.9129 0.4494
4.9129 0.4513
4.9344 0.4533
4.9344 0.4553
4.9344 0.4572
4.9344 0.4592
4.9344 0.4612
4.9344 0.4631
4.956 0.4651
4.956 0.4671
4.956 0.4689
4.9559 0.471
4.9559 0.4729
4.9559 0.475
4.9559 0.4769
4.9775 0.4788
4.9774 0.4809
4.9774 0.4828
4.9774 0.4848
4.9774 0.4868
4.9774 0.4887
4.9989 0.4907
4.9989 0.4927
4.9989 0.4946
4.9989 0.4966
4.9989 0.4986
4.9988 0.5005
4.9988 0.5025
5.0204 0.5045
5.0204 0.5064
5.0204 0.5084
5.0203 0.5104
5.0203 0.5123
5.0203 0.5143
5.0419 0.5163
5.0419 0.5182
5.0419 0.5202
5.0418 0.5222
5.0418 0.5241
5.0418 0.5261
5.0418 0.5281
5.0634 0.53
5.0633 0.532
5.0633 0.534
5.0633 0.5359
5.0633 0.5379
5.0633 0.5399
5.0848 0.5417
5.0848 0.5438
5.0848 0.5457
5.0848 0.5476
5.0848 0.5497
5.0847 0.5516
5.0847 0.5535
5.1063 0.5556
5.1063 0.5575
5.1063 0.5594
5.1062 0.5615
5.1278 0.5635
5.1278 0.5654
5.1278 0.5674
5.1278 0.5694
5.1278 0.5713
5.1277 0.5733
5.1277 0.5753
5.1277 0.5773
5.1493 0.5792
5.1493 0.5812
5.1492 0.5832
5.1492 0.5851
5.1492 0.5871
5.1492 0.5891
5.1492 0.591
5.1707 0.593
5.1707 0.595
5.1707 0.5969
5.1707 0.5989
5.1707 0.6009
5.1706 0.6028
5.1706 0.6048
5.1922 0.6068
5.1922 0.6087
5.1922 0.6107
5.1921 0.6127
5.1921 0.6146
5.1921 0.6166
5.1921 0.6186
5.2137 0.6205
5.2137 0.6225
5.2136 0.6245
5.2136 0.6263
5.2136 0.6284
5.2352 0.6303
5.2352 0.6322
5.2351 0.6343
5.2351 0.6362
5.2351 0.6381
5.2351 0.6402
5.2567 0.6421
5.2566 0.6441
5.2566 0.6461
5.2566 0.6481
5.2566 0.65
5.2566 0.652
5.2565 0.654
5.2565 0.6559
5.2781 0.6579
5.2781 0.6599
5.2781 0.6618
5.278 0.6638
5.2995 0.6658
5.2995 0.6677
5.2995 0.6697
5.2995 0.6717
5.2995 0.6736
5.2995 0.6756
5.3211 0.6776
5.3211 0.6796
5.3211 0.6815
5.3211 0.6835
5.321 0.6855
5.321 0.6874
5.3426 0.6894
5.3426 0.6914
5.3426 0.6933
5.3425 0.6953
5.3425 0.6973
5.3425 0.6992
5.3641 0.7012
5.3641 0.7032
5.3641 0.705
5.3639 0.7071
5.3639 0.709
5.3856 0.7109
5.3856 0.713
5.3856 0.7149
5.3855 0.7168
5.3855 0.7189
5.4071 0.7208
5.4071 0.7227
5.4071 0.7248
5.407 0.7268
5.407 0.7287
5.407 0.7307
5.4285 0.7327
5.4285 0.7346
5.4285 0.7366
5.4285 0.7386
5.4501 0.7405
5.4501 0.7425
5.4501 0.7445
5.4501 0.7464
5.4716 0.7484
5.4716 0.7504
5.4716 0.7523
5.4716 0.7543
5.4716 0.7563
5.4932 0.7582
5.4931 0.7602
5.4931 0.7622
5.4931 0.7641
5.5147 0.7661
5.5147 0.7681
5.5146 0.77
5.5146 0.772
5.5362 0.774
5.5362 0.7759
5.5362 0.7779
5.5361 0.7799
5.5361 0.7818
5.5577 0.7838
5.5577 0.7858
5.5577 0.7877
5.5577 0.7896
5.5792 0.7917
5.5792 0.7936
5.5792 0.7955
5.5792 0.7976
5.6008 0.7995
5.6008 0.8014
5.6223 0.8035
5.6223 0.8054
5.6439 0.8074
5.6439 0.8094
5.6439 0.8114
5.6655 0.8133
5.6654 0.8153
5.687 0.8173
5.687 0.8192
5.7086 0.8212
5.7086 0.8232
5.7302 0.8251
5.7302 0.8271
5.7301 0.8291
5.7517 0.831
5.7517 0.833
5.7732 0.833
5.7949 0.833
5.8165 0.833
5.8382 0.833
5.8598 0.833
5.8814 0.833
5.903 0.833
5.9245 0.833
5.9462 0.833
5.9462 0.8349
5.9245 0.8349
5.903 0.8349
5.9245 0.833
5.9462 0.833
5.9462 0.831
5.9679 0.831
5.9679 0.829
5.9895 0.8271
5.9895 0.8251
6.0112 0.8231
6.0112 0.8212
6.0328 0.8192
6.0329 0.8172
6.0329 0.8153
6.0329 0.8133
6.0329 0.8113
6.0545 0.8094
6.0546 0.8074
6.0762 0.8054
6.0762 0.8035
6.0979 0.8014
6.0979 0.7995
6.1195 0.7995
6.1195 0.7974
6.1195 0.7955
6.1196 0.7936
6.1196 0.7915
6.1196 0.7896
6.1196 0.7877
6.1413 0.7856
6.1413 0.7838
6.1413 0.7818
6.1413 0.7798
6.163 0.7779
6.163 0.7759
6.163 0.7739
6.163 0.772
6.1847 0.77
6.1847 0.768
6.1847 0.7661
6.1847 0.7641
6.2064 0.7621
6.2064 0.7602
6.2064 0.7582
6.2064 0.7562
6.2281 0.7543
6.2281 0.7523
6.2281 0.7503
6.2281 0.7484
6.2497 0.7464
6.2498 0.7444
6.2498 0.7424
6.2713 0.7405
6.2713 0.7385
6.2715 0.7365
6.2715 0.7346
6.2715 0.7326
6.2931 0.7306
6.2932 0.7287
6.2932 0.7267
6.2932 0.7247
6.2932 0.7227
6.2933 0.7208
6.2933 0.7187
6.3149 0.7168
6.3149 0.7149
6.315 0.7128
6.315 0.7109
6.3366 0.709
6.3366 0.7069
6.3366 0.705
6.3367 0.7031
6.3367 0.701
6.3367 0.6992
6.3367 0.6972
6.3584 0.6952
6.3584 0.6933
6.3584 0.6913
6.3584 0.6893
6.3585 0.6873
6.3801 0.6854
6.3801 0.6834
6.3801 0.6814
6.3801 0.6795
6.4018 0.6775
6.4018 0.6755
6.4018 0.6736
6.4019 0.6716
6.4019 0.6696
6.4019 0.6677
6.4019 0.6657
6.4235 0.6637
6.4236 0.6618
6.4236 0.6598
6.4236 0.6578
6.4452 0.6559
6.4453 0.6539
6.4453 0.6519
6.4453 0.65
6.4453 0.648
6.4454 0.646
6.467 0.6441
6.467 0.6421
6.467 0.6401
6.4671 0.6381
6.4671 0.6362
6.4671 0.6341
6.4671 0.6322
6.4888 0.6303
6.4888 0.6282
6.4888 0.6263
6.4888 0.6244
6.4888 0.6223
6.4889 0.6204
6.4889 0.6185
6.4889 0.6165
6.5105 0.6145
6.5106 0.6126
6.5106 0.6106
6.5106 0.6086
6.5106 0.6067
6.5106 0.6047
6.5107 0.6027
6.5323 0.6008
6.5323 0.5988
6.5323 0.5968
6.5324 0.5949
6.554 0.5929
6.554 0.5909
6.554 0.589
6.5541 0.587
6.5541 0.585
6.5541 0.5831
6.5756 0.5811
6.5758 0.5791
6.5758 0.5772
6.5758 0.5752
6.5758 0.5732
6.5758 0.5712
6.5758 0.5693
6.5975 0.5673
6.5975 0.5653
6.5975 0.5634
6.5976 0.5614
6.5976 0.5594
6.5976 0.5575
6.5976 0.5554
6.6193 0.5535
6.6193 0.5516
6.6193 0.5495
6.6193 0.5476
6.6193 0.5457
6.6194 0.5436
6.6194 0.5417
6.6194 0.5398
6.641 0.5377
6.6411 0.5358
6.6411 0.5339
6.6411 0.5319
6.6411 0.5299
6.6627 0.528
6.6627 0.526
6.6627 0.524
6.6627 0.5221
6.6627 0.5201
6.6629 0.5181
6.6629 0.5162
6.6629 0.5142
6.6844 0.5122
6.6846 0.5102
6.6846 0.5083
6.6846 0.5063
6.6846 0.5043
6.7063 0.5024
6.7063 0.5004
6.7063 0.4984
6.7063 0.4965
6.7064 0.4945
6.7064 0.4925
6.7064 0.4906
6.7064 0.4886
6.728 0.4866
6.7281 0.4847
6.7281 0.4827
6.7281 0.4807
6.7281 0.4788
6.7498 0.4768
6.7498 0.4748
6.7498 0.4729
6.7498 0.4708
6.7499 0.4689
6.7499 0.467
6.7499 0.465
6.7499 0.463
6.7715 0.4611
6.7715 0.4591
6.7715 0.4571
6.7715 0.4551
6.7715 0.4532
6.7933 0.4512
6.7933 0.4492
6.7933 0.4473
6.7933 0.4453
6.7934 0.4433
6.7934 0.4414
6.7934 0.4394
6.815 0.4374
6.8151 0.4355
6.8151 0.4335
6.8151 0.4315
6.8151 0.4296
6.8151 0.4276
6.8368 0.4256
6.8368 0.4237
6.8368 0.4217
6.8368 0.4197
6.8369 0.4178
6.8585 0.4158
6.8585 0.4138
6.8585 0.4119
6.8586 0.4099
6.8586 0.4079
6.8586 0.406
6.8586 0.404
6.8586 0.402
6.8803 0.4001
6.8803 0.3981
6.8803 0.3961
6.8803 0.3941
6.8803 0.3921
6.8803 0.3902
6.8803 0.3881
6.8803 0.3862
6.9021 0.3843
6.9021 0.3822
6.9021 0.3804
6.9021 0.3784
6.9021 0.3764
6.9022 0.3745
6.9022 0.3725
6.9238 0.3705
6.9238 0.3686
6.9239 0.3666
6.9239 0.3646
6.9239 0.3627
6.9455 0.3607
6.9456 0.3587
6.9456 0.3568
6.9456 0.3548
6.9456 0.3528
6.9456 0.3509
6.9457 0.3489
6.9673 0.3469
6.9673 0.345
6.9673 0.343
6.9674 0.341
6.9889 0.339
6.9889 0.3371
6.9889 0.3351
6.9891 0.3331
6.9891 0.3312
6.9891 0.3292
7.0107 0.3272
7.0108 0.3253
7.0108 0.3233
7.0108 0.3213
7.0108 0.3194
7.0109 0.3174
7.0109 0.3154
7.0325 0.3135
7.0325 0.3115
7.0325 0.3094
7.0326 0.3075
7.0326 0.3056
7.0326 0.3035
7.0542 0.3017
7.0543 0.2997
7.0543 0.2977
7.0543 0.2958
7.0543 0.2938
7.076 0.2918
7.076 0.2899
7.076 0.2879
7.076 0.2859
7.0977 0.284
7.0977 0.282
7.0977 0.28
7.0977 0.278
7.0977 0.2761
7.0977 0.2741
7.1194 0.2721
7.1194 0.2702
7.1194 0.2682
7.1195 0.2662
7.1195 0.2643
7.1411 0.2623
7.1411 0.2603
7.1412 0.2584
7.1412 0.2564
7.1412 0.2544
7.1412 0.2525
7.1629 0.2505
7.1629 0.2485
7.1629 0.2466
7.1629 0.2446
7.163 0.2426
7.1846 0.2407
7.1846 0.2387
7.1846 0.2367
7.1846 0.2348
7.1847 0.2328
7.2063 0.2308
7.2063 0.2288
7.2063 0.2269
7.2064 0.2248
7.2064 0.2229
7.228 0.221
7.228 0.219
7.2281 0.217
7.2497 0.2151
7.2497 0.2131
7.2497 0.2111
7.2498 0.2092
7.2498 0.2072
7.2713 0.2052
7.2713 0.2033
7.2715 0.2013
7.2715 0.1993
7.2715 0.1974
7.2715 0.1954
7.2932 0.1934
7.2932 0.1915
7.2932 0.1895
7.2932 0.1875
7.3149 0.1856
7.3149 0.1836
7.3149 0.1816
7.3149 0.1797
7.3366 0.1777
7.3366 0.1757
7.3366 0.1738
7.3366 0.1718
7.3583 0.1698
7.3583 0.1678
7.3583 0.1659
7.3799 0.1639
7.38 0.1619
7.38 0.16
7.38 0.158
7.4016 0.156
7.4017 0.1541
7.4233 0.1541
7.4233 0.1521
7.4233 0.1501
7.4233 0.1482
7.4234 0.1461
7.445 0.1442
7.445 0.1423
7.445 0.1403
7.4451 0.1383
7.4451 0.1364
7.4667 0.1344
7.4667 0.1324
7.4667 0.1305
7.4884 0.1285
7.4884 0.1265
7.4884 0.1246
7.5101 0.1226
7.5101 0.1206
7.5316 0.1186
7.5316 0.1167
7.5318 0.1147
7.5534 0.1127
7.5534 0.1108
7.5534 0.1088
7.5751 0.1068
7.5967 0.1049
7.5967 0.1029
7.5967 0.1009
7.5968 0.099
7.6183 0.097
7.6183 0.095
7.6183 0.0931
7.6401 0.0911
7.6401 0.0891
7.6617 0.0872
7.6618 0.0852
7.6834 0.0832
7.705 0.0813
7.705 0.0793
7.705 0.0773
7.7267 0.0753
7.7483 0.0734
7.7484 0.0714
7.7484 0.0694
7.7484 0.0675
7.77 0.0655
7.7917 0.0635
7.8133 0.0616
7.8133 0.0596
7.8133 0.0576
7.835 0.0557
7.8566 0.0557
7.8566 0.0537
7.8782 0.0537
7.8999 0.0517
7.8999 0.0498
7.9215 0.0478
7.9432 0.0458
7.9432 0.0439
7.9432 0.0419
7.9647 0.0399
7.9865 0.0379
8.0081 0.036
8.0297 0.036
8.0513 0.034
8.073 0.034
8.0946 0.032
8.1162 0.0301
8.1379 0.0281
8.1595 0.0281
8.1595 0.0261
8.1811 0.0261
8.2027 0.0261
8.2244 0.0242
8.246 0.0242
8.2676 0.0222
8.2892 0.0222
8.3109 0.0202
8.3325 0.0202
8.3541 0.0182
8.3757 0.0182
8.3973 0.0182
8.419 0.0163
8.4405 0.0163
8.4622 0.0163
8.4838 0.0143
8.5053 0.0143
8.5271 0.0143
8.5487 0.0143
8.5703 0.0143
8.5918 0.0123
8.6135 0.0123
8.6351 0.0123
8.6568 0.0123
8.6784 0.0123
8.7 0.0123
8.7216 0.0123
8.7431 0.0103
8.7648 0.0103
8.7865 0.0103
8.8081 0.0103
8.8296 0.0103
8.8513 0.0103
8.8729 0.0103
8.8944 0.0103
8.9161 0.0103
8.9378 0.0103
8.9594 8.3649e-3
8.9809 8.3634e-3


==> data/SIMPLE_lnA2_neutron_run.txt <==
475.1702 9.2039
475.1702 8.2034
501.3164 9.2169
505.1294 8.1216
529.0967 8.2022
485.5197 8.771
530.1861 8.4996
584.6573 8.2009
455.0159 8.6905
589.015 7.8222
618.9741 9.2142
654.3804 9.0106
680.5266 9.1993
740.9896 9.0357

